MAGIX: Model Agnostic Globally Interpretable Explanations

Explaining the behavior of a black box machine learning model at the instance level is useful for building trust. However, it is also important to understand how the model behaves globally. Such an understanding provides insight into both the data on which the model was trained and the patterns that it learned. We present here an approach that learns if-then rules to globally explain the behavior of black box machine learning models that have been used to solve classification problems. The approach works by first extracting conditions that were important at the instance level and then evolving rules through a genetic algorithm with an appropriate fitness function. Collectively, these rules represent the patterns followed by the model for decisioning and are useful for understanding its behavior. We demonstrate the validity and usefulness of the approach by interpreting black box models created using publicly available data sets as well as a private digital marketing data set.

==> UCI_bank_note.csv <==
,fake,genuine,coverage,precision,ruledesc
0,317,1,52,100,variance $>$ 2.39 THEN Predict class: 0
1,0,153,31,100,variance $<$= -2.80 THEN Predict class: 1
2,44,211,43,83,-2.80 $<$ variance $<$= -0.40 AND -5.87 $<$ entropy $<$= 1.00 THEN Predict class: 1
3,0,80,16,100,skewness $<$= -6.98 THEN Predict class: 1
4,96,0,16,100,skewness $>$ 9.62 THEN Predict class: 0
5,200,37,33,84,5.83 $<$ skewness $<$= 9.62 THEN Predict class: 0
6,184,298,61,62,-2.30 $<$ skewness $<$= 5.21 THEN Predict class: 1
7,552,370,91,60,-3.68 $<$ curtosis $<$= 8.84 THEN Predict class: 0
8,10,54,11,84,-6.98 $<$ skewness $<$= -5.51 THEN Predict class: 1
9,0,10,2,100,curtosis $<$= -4.96 THEN Predict class: 1


==> UCI_breast_cancer.csv <==
,benign,malignant,coverage,precision,ruledesc
0,304,7,83,98,0.50 $<$ bare-nuclei $<$= 1.50 AND mitoses $<$= 1.50 THEN Predict class: 2
1,284,2,78,99,uniformity-of-cell-shape $<$= 1.50 THEN Predict class: 2
2,256,4,70,98,normal-nucleoli $<$= 1.50 AND mitoses $<$= 1.50 AND 1.50 $<$ single-epithelial-cell-size $<$= 2.50 THEN Predict class: 2
3,3,108,56,97,bare-nuclei $>$ 8.50 THEN Predict class: 4
4,4,86,45,96,4.50 $<$ uniformity-of-cell-size $<$= 9.50 THEN Predict class: 4
5,8,92,48,92,4.50 $<$ uniformity-of-cell-shape $<$= 8.50 THEN Predict class: 4
6,0,64,33,100,normal-nucleoli $>$ 8.50 THEN Predict class: 4
7,0,63,33,100,clump-thickness $>$ 8.50 THEN Predict class: 4
8,145,0,40,100,normal-nucleoli $<$= 1.50 AND clump-thickness $<$= 2.50 THEN Predict class: 2
9,10,83,43,89,4.50 $<$ bland-chromatin $<$= 7.50 THEN Predict class: 4


==> UCI_cars.csv <==
,acc,good,unacc,vgood,coverage,precision,ruledesc
0,323,60,199,44,100,52,persons = {more,4} AND safety = {med,high} THEN Predict class: acc
1,0,0,464,0,49,100,safety = low THEN Predict class: unacc
2,0,0,441,0,46,100,persons = 2 THEN Predict class: unacc
3,65,60,5,35,100,36,safety = {high,med} AND persons = {more,4} AND buying = {med,low} AND maint = {low,med} THEN Predict class: good
4,0,0,181,0,19,100,buying = {vhigh,high} AND maint = vhigh THEN Predict class: unacc
5,0,0,175,0,18,100,maint = {vhigh,high} AND buying = vhigh THEN Predict class: unacc
6,25,17,39,32,73,28,safety = high AND buying = low THEN Predict class: vgood
7,56,10,2,12,17,70,persons = {more,4} AND safety = high AND buying = med THEN Predict class: acc
8,4,12,0,0,20,75,safety = high AND lug-boot = small AND persons = 4 AND buying = {med,low} AND maint = {low,med} THEN Predict class: good
9,6,13,2,0,22,62,maint = low AND persons = more AND buying = {med,low} AND safety = med THEN Predict class: good

==> UCI_iris.csv <==
,setosa,versic,virginica,coverage,precision,ruledesc
0,42,0,0,100,100,petal-width $<$= 0.80 THEN Predict class: Iris-setosa
1,0,24,0,62,100,2.60 $<$ petal-length $<$= 4.45 THEN Predict class: Iris-versicolor
2,0,0,24,62,100,petal-width $>$ 1.85 THEN Predict class: Iris-virginica
3,0,0,24,62,100,petal-length $>$ 5.15 THEN Predict class: Iris-virginica
4,0,22,0,56,100,0.80 $<$ petal-width $<$= 1.35 THEN Predict class: Iris-versicolor
5,0,16,4,41,80,1.35 $<$ petal-width $<$= 1.75 THEN Predict class: Iris-versicolor
6,0,1,11,28,92,1.75 $<$ petal-width $<$= 1.85 THEN Predict class: Iris-virginica
7,0,4,14,36,78,4.75 $<$ petal-length $<$= 5.15 THEN Predict class: Iris-virginica
8,0,21,26,67,55,5.85 $<$ sepal-length $<$= 7.05 THEN Predict class: Iris-virginica

==> rules_bc_dp0.86.csv <==
,benign,malignant,coverage,precision,ruledesc
0,310,14,85,96,0.50 $<$ bare-nuclei $<$= 1.50 THEN Predict class: benign 
1,300,3,82,99,mitoses $<$= 1.50 AND uniformity-of-cell-size $<$= 1.50 THEN Predict class: benign 
2,256,4,70,98,normal-nucleoli $<$= 1.50 AND mitoses $<$= 1.50 AND 1.50 $<$ single-epithelial-cell-size $<$= 2.50 THEN Predict class: benign 
3,224,1,62,100,1.50 $<$ single-epithelial-cell-size $<$= 2.50 AND uniformity-of-cell-shape $<$= 1.50 THEN Predict class: benign 
4,2,114,58,98,bare-nuclei $>$ 8.50 THEN Predict class: malignant 
5,15,98,50,87,3.50 $<$ single-epithelial-cell-size $<$= 7.50 THEN Predict class: malignant 
6,7,89,46,93,4.50 $<$ uniformity-of-cell-shape $<$= 8.50 THEN Predict class: malignant 
7,10,64,33,86,3.50 $<$ normal-nucleoli $<$= 8.50 THEN Predict class: malignant 
8,0,66,34,100,clump-thickness $>$ 8.50 THEN Predict class: malignant 
9,0,65,33,100,normal-nucleoli $>$ 8.50 THEN Predict class: malignant 
10,2,49,25,96,marginal-adhesion $>$ 8.50 THEN Predict class: malignant 
11,14,29,15,67,3.50 $<$ bare-nuclei $<$= 5.50 THEN Predict class: malignant 


==> rules_bc_ga0.91.csv <==
,benign,malignant,coverage,precision,ruledesc
0,300,3,82,99,mitoses $<$= 1.50 AND uniformity-of-cell-size $<$= 1.50 THEN Predict class: benign
1,298,17,82,95,mitoses $<$= 1.50 AND marginal-adhesion $<$= 1.50 THEN Predict class: benign
2,255,0,70,100,0.50 $<$ bare-nuclei $<$= 1.50 AND 1.50 $<$ single-epithelial-cell-size $<$= 2.50 THEN Predict class: benign
3,256,4,70,98,normal-nucleoli $<$= 1.50 AND mitoses $<$= 1.50 AND 1.50 $<$ single-epithelial-cell-size $<$= 2.50 THEN Predict class: benign
4,280,2,77,99,normal-nucleoli $<$= 1.50 AND mitoses $<$= 1.50 AND 0.50 $<$ bare-nuclei $<$= 1.50 THEN Predict class: benign
5,276,2,76,99,uniformity-of-cell-shape $<$= 1.50 THEN Predict class: benign
6,280,1,77,100,normal-nucleoli $<$= 1.50 AND uniformity-of-cell-size $<$= 1.50 THEN Predict class: benign
7,272,4,75,99,normal-nucleoli $<$= 1.50 AND mitoses $<$= 1.50 AND marginal-adhesion $<$= 1.50 THEN Predict class: benign
8,270,0,74,100,0.50 $<$ bare-nuclei $<$= 1.50 AND uniformity-of-cell-size $<$= 1.50 THEN Predict class: benign
9,253,1,70,100,normal-nucleoli $<$= 1.50 AND uniformity-of-cell-shape $<$= 1.50 THEN Predict class: benign
10,250,1,69,100,1.50 $<$ single-epithelial-cell-size $<$= 2.50 AND uniformity-of-cell-size $<$= 1.50 THEN Predict class: benign
11,248,0,68,100,normal-nucleoli $<$= 1.50 AND marginal-adhesion $<$= 1.50 AND uniformity-of-cell-size $<$= 1.50 THEN Predict class: benign
12,243,1,67,100,uniformity-of-cell-shape $<$= 1.50 AND marginal-adhesion $<$= 1.50 THEN Predict class: benign
13,224,1,62,100,1.50 $<$ single-epithelial-cell-size $<$= 2.50 AND uniformity-of-cell-shape $<$= 1.50 THEN Predict class: benign
14,2,114,58,98,bare-nuclei $>$ 8.50 THEN Predict class: malignant
15,7,89,46,93,4.50 $<$ uniformity-of-cell-shape $<$= 8.50 THEN Predict class: malignant
16,0,53,27,100,uniformity-of-cell-shape $>$ 8.50 THEN Predict class: malignant
17,10,64,33,86,3.50 $<$ normal-nucleoli $<$= 8.50 THEN Predict class: malignant
18,0,65,33,100,normal-nucleoli $>$ 8.50 THEN Predict class: malignant
19,0,66,34,100,clump-thickness $>$ 8.50 THEN Predict class: malignant
20,2,49,25,96,marginal-adhesion $>$ 8.50 THEN Predict class: malignant
21,3,45,23,94,4.50 $<$ bland-chromatin $<$= 7.50 AND 3.50 $<$ single-epithelial-cell-size $<$= 7.50 THEN Predict class: malignant
22,14,29,15,67,3.50 $<$ bare-nuclei $<$= 5.50 THEN Predict class: malignant
23,0,54,28,100,uniformity-of-cell-size $>$ 9.50 THEN Predict class: malignant
24,0,51,26,100,bare-nuclei $>$ 8.50 AND 4.50 $<$ uniformity-of-cell-shape $<$= 8.50 THEN Predict class: malignant
25,5,39,20,89,3.50 $<$ single-epithelial-cell-size $<$= 7.50 AND 3.50 $<$ normal-nucleoli $<$= 8.50 THEN Predict class: malignant
26,0,38,19,100,bare-nuclei $>$ 8.50 AND marginal-adhesion $>$ 8.50 THEN Predict class: malignant
27,0,26,13,100,bare-nuclei $>$ 8.50 AND 3.50 $<$ single-epithelial-cell-size $<$= 7.50 AND 3.50 $<$ normal-nucleoli $<$= 8.50 THEN Predict class: malignant
28,0,14,7,100,bare-nuclei $>$ 8.50 AND 1.50 $<$ mitoses $<$= 2.50 THEN Predict class: malignant

==> rules_bc_greedy0.91.csv <==
,benign,malignant,coverage,precision,ruledesc
0,270,0,74,100,0.50 $<$ bare-nuclei $<$= 1.50 AND uniformity-of-cell-size $<$= 1.50 THEN Predict class: benign
1,255,0,70,100,0.50 $<$ bare-nuclei $<$= 1.50 AND 1.50 $<$ single-epithelial-cell-size $<$= 2.50 THEN Predict class: benign
2,248,0,68,100,normal-nucleoli $<$= 1.50 AND marginal-adhesion $<$= 1.50 AND uniformity-of-cell-size $<$= 1.50 THEN Predict class: benign
3,247,0,68,100,normal-nucleoli $<$= 1.50 AND marginal-adhesion $<$= 1.50 AND 0.50 $<$ bare-nuclei $<$= 1.50 THEN Predict class: benign
4,247,0,68,100,0.50 $<$ bare-nuclei $<$= 1.50 AND uniformity-of-cell-shape $<$= 1.50 THEN Predict class: benign
5,2,114,58,98,bare-nuclei $>$ 8.50 THEN Predict class: malignant
6,0,65,33,100,normal-nucleoli $>$ 8.50 THEN Predict class: malignant
7,0,66,34,100,clump-thickness $>$ 8.50 THEN Predict class: malignant
8,0,54,28,100,uniformity-of-cell-size $>$ 9.50 THEN Predict class: malignant
9,0,41,21,100,single-epithelial-cell-size $>$ 7.50 THEN Predict class: malignant
10,0,53,27,100,uniformity-of-cell-shape $>$ 8.50 THEN Predict class: malignant
11,0,15,8,100,2.50 $<$ mitoses $<$= 3.50 AND 4.50 $<$ bland-chromatin $<$= 7.50 THEN Predict class: malignant
12,0,13,7,100,1.50 $<$ mitoses $<$= 2.50 AND 4.50 $<$ uniformity-of-cell-shape $<$= 8.50 THEN Predict class: malignant
13,0,59,30,100,bare-nuclei $>$ 8.50 AND 4.50 $<$ bland-chromatin $<$= 7.50 THEN Predict class: malignant
14,0,51,26,100,bare-nuclei $>$ 8.50 AND 4.50 $<$ uniformity-of-cell-shape $<$= 8.50 THEN Predict class: malignant
15,0,38,19,100,bare-nuclei $>$ 8.50 AND marginal-adhesion $>$ 8.50 THEN Predict class: malignant
16,0,26,13,100,bare-nuclei $>$ 8.50 AND 3.50 $<$ single-epithelial-cell-size $<$= 7.50 AND 3.50 $<$ normal-nucleoli $<$= 8.50 THEN Predict class: malignant
17,0,14,7,100,bare-nuclei $>$ 8.50 AND 1.50 $<$ mitoses $<$= 2.50 THEN Predict class: malignant

==> rules_bn_dp0.99.csv <==
,fake,genuine,coverage,precision,ruledesc
0,542,384,90,59,-3.68 $<$ curtosis $<$= 8.84 THEN Predict class: fake
1,327,1,55,100,variance $>$ 2.39 THEN Predict class: fake
2,169,34,28,83,6.25 $<$ skewness $<$= 9.62 THEN Predict class: fake
3,99,0,17,100,skewness $>$ 9.62 THEN Predict class: fake
4,196,303,61,61,-2.30 $<$ skewness $<$= 5.21 THEN Predict class: genuine
5,1,147,30,99,variance $<$= -2.80 THEN Predict class: genuine
6,57,246,49,81,-2.80 $<$ variance $<$= -0.40 THEN Predict class: genuine
7,0,6,1,100,-0.40 $<$ variance $<$= 0.32 AND 1.02 $<$ entropy $<$= 1.92 THEN Predict class: genuine

==> rules_bn_ga0.99.csv <==
,fake,genuine,coverage,precision,ruledesc
0,542,384,90,59,-3.68 $<$ curtosis $<$= 8.84 THEN Predict class: fake
1,99,0,17,100,skewness $>$ 9.62 THEN Predict class: fake
2,169,34,28,83,6.25 $<$ skewness $<$= 9.62 THEN Predict class: fake
3,278,0,46,100,-3.68 $<$ curtosis $<$= 8.84 AND variance $>$ 2.39 THEN Predict class: fake
4,196,303,61,61,-2.30 $<$ skewness $<$= 5.21 THEN Predict class: genuine
5,1,147,30,99,variance $<$= -2.80 THEN Predict class: genuine
6,57,246,49,81,-2.80 $<$ variance $<$= -0.40 THEN Predict class: genuine
7,0,6,1,100,-0.40 $<$ variance $<$= 0.32 AND 1.02 $<$ entropy $<$= 1.92 THEN Predict class: genuine
8,9,153,31,94,-2.80 $<$ variance $<$= -0.40 AND -2.30 $<$ skewness $<$= 5.21 THEN Predict class: genuine
9,0,81,16,100,skewness $<$= -6.95 THEN Predict class: genuine
10,0,51,10,100,variance $<$= -2.80 AND -2.30 $<$ skewness $<$= 5.21 THEN Predict class: genuine
11,8,42,8,84,-0.40 $<$ variance $<$= 0.32 AND -2.30 $<$ skewness $<$= 5.21 THEN Predict class: genuine
12,0,41,8,100,-2.80 $<$ variance $<$= -0.40 AND -6.95 $<$ skewness $<$= -5.44 THEN Predict class: genuine
13,1,21,4,95,-2.80 $<$ variance $<$= -0.40 AND 1.02 $<$ entropy $<$= 1.92 THEN Predict class: genuine
14,0,12,2,100,variance $<$= -2.80 AND -6.95 $<$ skewness $<$= -5.44 THEN Predict class: genuine

==> rules_bn_greedy0.99.csv <==
,fake,genuine,coverage,precision,ruledesc
0,542,384,90,59,-3.68 $<$ curtosis $<$= 8.84 THEN Predict class: fake
1,327,1,55,100,variance $>$ 2.39 THEN Predict class: fake
2,169,34,28,83,6.25 $<$ skewness $<$= 9.62 THEN Predict class: fake
3,99,0,17,100,skewness $>$ 9.62 THEN Predict class: fake
4,278,0,46,100,-3.68 $<$ curtosis $<$= 8.84 AND variance $>$ 2.39 THEN Predict class: fake
5,81,0,14,100,6.25 $<$ skewness $<$= 9.62 AND variance $>$ 2.39 THEN Predict class: fake
6,58,31,10,65,1.02 $<$ entropy $<$= 1.92 THEN Predict class: fake
7,196,303,61,61,-2.30 $<$ skewness $<$= 5.21 THEN Predict class: genuine
8,1,147,30,99,variance $<$= -2.80 THEN Predict class: genuine
9,57,246,49,81,-2.80 $<$ variance $<$= -0.40 THEN Predict class: genuine
10,0,6,1,100,-0.40 $<$ variance $<$= 0.32 AND 1.02 $<$ entropy $<$= 1.92 THEN Predict class: genuine
11,9,153,31,94,-2.80 $<$ variance $<$= -0.40 AND -2.30 $<$ skewness $<$= 5.21 THEN Predict class: genuine
12,0,81,16,100,skewness $<$= -6.95 THEN Predict class: genuine
13,0,51,10,100,variance $<$= -2.80 AND -2.30 $<$ skewness $<$= 5.21 THEN Predict class: genuine
14,8,42,8,84,-0.40 $<$ variance $<$= 0.32 AND -2.30 $<$ skewness $<$= 5.21 THEN Predict class: genuine
15,0,41,8,100,-2.80 $<$ variance $<$= -0.40 AND -6.95 $<$ skewness $<$= -5.44 THEN Predict class: genuine
16,1,21,4,95,-2.80 $<$ variance $<$= -0.40 AND 1.02 $<$ entropy $<$= 1.92 THEN Predict class: genuine
17,0,12,2,100,variance $<$= -2.80 AND -6.95 $<$ skewness $<$= -5.44 THEN Predict class: genuine
18,0,7,1,100,1.02 $<$ entropy $<$= 1.92 AND -6.95 $<$ skewness $<$= -5.44 THEN Predict class: genuine
19,9,54,11,86,-6.95 $<$ skewness $<$= -5.44 THEN Predict class: genuine

==> rules_dt.csv <==
,rule
0,If petal-width $<$= 0.8 THEN Predict class: setosa
1,If petal-width $>$ 0.8 AND petal-width $<$= 1.75 AND petal-length $<$= 4.95 AND petal-width $<$= 1.65 THEN Predict class: versicolor
2,If petal-width $>$ 0.8 AND petal-width $<$= 1.75 AND petal-length $<$= 4.95 AND petal-width $>$ 1.65 THEN Predict class: virginica
3,If petal-width $>$ 0.8 AND petal-width $<$= 1.75 AND petal-length $>$ 4.95 AND petal-width $<$= 1.55 THEN Predict class: virginica
4,If petal-width $>$ 0.8 AND petal-width $<$= 1.75 AND petal-length $>$ 4.95 AND petal-width $>$ 1.55 AND petal-length $<$= 5.45 THEN Predict class: versicolor
5,If petal-width $>$ 0.8 AND petal-width $<$= 1.75 AND petal-length $>$ 4.95 AND petal-width $>$ 1.55 AND petal-length $>$ 5.45 THEN Predict class: virginica
6,If petal-width $>$ 0.8 AND petal-width $>$ 1.75 AND petal-length $<$= 4.85 AND sepal-width $<$= 3.1 THEN Predict class: virginica
7,If petal-width $>$ 0.8 AND petal-width $>$ 1.75 AND petal-length $<$= 4.85 AND sepal-width $>$ 3.1 THEN Predict class: versicolor
8,If petal-width $>$ 0.8 AND petal-width $>$ 1.75 AND petal-length $>$ 4.85 THEN Predict class: virginica

==> rules_iris_dp0.85.csv <==
,setosa,versic,virginica,coverage,precision,ruledesc
0,43,0,0,100,100,petal-length $<$= 2.45 THEN Predict class: setosa
1,0,23,0,59,100,2.45 $<$ petal-length $<$= 4.45 THEN Predict class: versicolor
2,0,17,4,44,81,1.35 $<$ petal-width $<$= 1.75 THEN Predict class: versicolor
3,0,21,0,54,100,0.80 $<$ petal-width $<$= 1.35 THEN Predict class: versicolor
4,0,0,26,68,100,petal-length $>$ 5.15 THEN Predict class: virginica
5,0,21,15,39,42,2.45 $<$ sepal-width $<$= 2.95 THEN Predict class: virginica
6,0,1,10,26,91,1.75 $<$ petal-width $<$= 1.85 THEN Predict class: virginica

==> rules_iris_ga0.85.csv <==
,setosa,versic,virginica,coverage,precision,ruledesc
0,43,0,0,100,100,petal-length $<$= 2.45 THEN Predict class: setosa
1,0,23,0,59,100,2.45 $<$ petal-length $<$= 4.45 THEN Predict class: versicolor
2,0,17,4,44,81,1.35 $<$ petal-width $<$= 1.75 THEN Predict class: versicolor
3,0,21,0,54,100,0.80 $<$ petal-width $<$= 1.35 THEN Predict class: versicolor
4,0,11,1,28,92,4.45 $<$ petal-length $<$= 4.75 THEN Predict class: versicolor
5,0,5,0,13,100,1.35 $<$ petal-width $<$= 1.75 AND 3.05 $<$ sepal-width $<$= 3.25 THEN Predict class: versicolor
6,0,0,26,68,100,petal-length $>$ 5.15 THEN Predict class: virginica
7,0,21,15,39,42,2.45 $<$ sepal-width $<$= 2.95 THEN Predict class: virginica
8,0,1,10,26,91,1.75 $<$ petal-width $<$= 1.85 THEN Predict class: virginica
9,0,0,6,16,100,6.15 $<$ sepal-length $<$= 7.05 AND 1.75 $<$ petal-width $<$= 1.85 THEN Predict class: virginica

==> rules_iris_greedy0.99.csv <==
,setosa,versic,virginica,coverage,precision,ruledesc
0,43,0,0,100,100,petal-length $<$= 2.45 THEN Predict class: setosa
1,0,23,0,59,100,2.45 $<$ petal-length $<$= 4.45 THEN Predict class: versicolor
2,0,17,4,44,81,1.35 $<$ petal-width $<$= 1.75 THEN Predict class: versicolor
3,0,21,0,54,100,0.80 $<$ petal-width $<$= 1.35 THEN Predict class: versicolor
4,0,11,1,28,92,4.45 $<$ petal-length $<$= 4.75 THEN Predict class: versicolor
5,0,5,0,13,100,1.35 $<$ petal-width $<$= 1.75 AND 3.05 $<$ sepal-width $<$= 3.25 THEN Predict class: versicolor
6,0,1,0,3,100,5.55 $<$ sepal-length $<$= 5.85 AND 4.45 $<$ petal-length $<$= 4.75 THEN Predict class: versicolor
7,0,0,26,68,100,petal-length $>$ 5.15 THEN Predict class: virginica
8,0,21,15,39,42,2.45 $<$ sepal-width $<$= 2.95 THEN Predict class: virginica
9,0,1,10,26,91,1.75 $<$ petal-width $<$= 1.85 THEN Predict class: virginica
10,0,0,6,16,100,6.15 $<$ sepal-length $<$= 7.05 AND 1.75 $<$ petal-width $<$= 1.85 THEN Predict class: virginica
11,0,12,19,50,61,6.15 $<$ sepal-length $<$= 7.05 THEN Predict class: virginica

==> tempdp.csv <==
,acc,good,unacc,vgood,coverage,precision,ruledesc
0,316,58,203,42,100,51,persons = {more, 4} AND safety = {med, high} THEN Predict class: acc
1,16,41,4,21,71,50,maint = low AND persons = {more, 4} AND buying = {med, low} AND safety = {med, high} THEN Predict class: good
2,134,0,546,11,57,79,maint = {vhigh, high} THEN Predict class: unacc
3,0,0,462,0,48,100,safety = low THEN Predict class: unacc
4,0,0,456,0,47,100,persons = 2 THEN Predict class: unacc
5,30,0,205,0,21,87,buying = {vhigh, high} AND lug-boot = small THEN Predict class: unacc
6,8,0,11,18,43,49,safety = high AND lug-boot = big AND buying = low THEN Predict class: vgood
7,13,6,4,16,38,41,safety = high AND persons = more AND buying = low THEN Predict class: vgood


==> tempga.csv <==
,acc,good,unacc,vgood,coverage,precision,ruledesc
0,228,42,95,42,72,56,persons = {more,4} AND lug-boot = {med,big} AND safety = {med,high} THEN Predict class: acc
1,173,23,67,42,55,57,persons = {more,4} AND safety = high THEN Predict class: acc
2,103,20,24,12,33,65,persons = {more,4} AND safety = {med,high} AND buying = med THEN Predict class: acc
3,122,21,44,26,39,57,persons = {more,4} AND safety = {med,high} AND lug-boot = big THEN Predict class: acc
4,118,23,38,25,37,58,persons = {more,4} AND doors = {5more,4} AND lug-boot = {med,big} AND safety = {med,high} THEN Predict class: acc
5,113,20,40,23,36,58,lug-boot = {med,big} AND safety = {med,high} AND persons = more THEN Predict class: acc
6,91,14,30,19,29,59,safety = high AND persons = 4 THEN Predict class: acc
7,74,15,4,12,23,70,persons = {more,4} AND lug-boot = {med,big} AND safety = {med,high} AND buying = med THEN Predict class: acc
8,72,8,11,8,23,73,buying = {med,high} AND persons = {more,4} AND doors = {5more,4} AND lug-boot = {med,big} AND safety = {med,high} THEN Predict class: acc
9,72,7,15,8,23,71,buying = {med,high} AND persons ={more,4} AND safety = {med,high} AND lug-boot = big THEN Predict class: acc
10,71,3,11,12,22,73,buying = {med,high} AND safety = high AND persons = {more,4} AND lug-boot = {med,big} THEN Predict class: acc
11,86,16,43,12,27,55,safety = {med,high} AND doors = {5more,4} AND persons = 4 THEN Predict class: acc
12,169,31,84,25,53,55,persons = {more,4} AND doors = {5more,4} AND safety = {med,high} THEN Predict class: acc
13,100,11,35,8,32,65,buying = {med,high} AND persons = {more,4} AND doors = {5more,4} AND safety = {med,high} THEN Predict class: acc
14,166,31,101,19,53,52,safety = {med,high} AND persons = 4 THEN Predict class: acc
15,16,41,4,21,71,50,maint = low AND persons = {more,4} AND buying = {med,low} AND safety = {med,high} THEN Predict class: good
16,3,12,0,6,21,57,maint = low AND persons = {more,4} AND buying = {med,low} AND safety = {med,high} AND doors = 5more THEN Predict class: good
17,43,23,12,0,40,29,safety = med AND persons = {more,4} AND buying = low THEN Predict class: good
18,37,21,4,17,36,27,persons = {more,4} AND doors = {5more,3} AND safety = {med,high} AND buying = low THEN Predict class: good
19,0,0,462,0,48,100,safety = low THEN Predict class: unacc
20,0,0,456,0,47,100,persons = 2 THEN Predict class: unacc
21,0,0,172,0,18,100,maint = {vhigh,high} AND buying = vhigh THEN Predict class: unacc
22,0,0,173,0,18,100,buying = {vhigh,high} AND maint = vhigh THEN Predict class: unacc
23,30,0,205,0,21,87,buying = {vhigh,high} AND lug-boot = small THEN Predict class: unacc
24,33,0,206,0,21,86,maint = {vhigh,high} AND lug-boot = small THEN Predict class: unacc
25,32,0,141,0,15,82,buying = {vhigh,high} AND doors = 2 THEN Predict class: unacc
26,8,0,11,18,43,49,safety = high AND lug-boot = big AND buying = low THEN Predict class: vgood
27,13,6,4,16,38,41,safety = high AND persons = more AND buying = low THEN Predict class: vgood
28,4,0,0,9,21,69,safety = high AND persons = more AND lug-boot = big AND buying = low THEN Predict class: vgood


==> tempgre.csv <==
,acc,good,unacc,vgood,coverage,precision,ruledesc
0,184,20,89,12,58,60,buying = {med,high} AND persons = {more,4} AND safety = {med,high} THEN Predict class: acc
1,122,21,44,26,39,57,persons = {more,4} AND safety = {med,high} AND lug-boot = big THEN Predict class: acc
2,113,20,40,23,36,58,lug-boot = {med,big} AND safety = {med,high} AND persons = more THEN Predict class: acc
3,91,14,30,19,29,59,safety = high AND persons = 4 THEN Predict class: acc
4,89,8,27,25,28,60,persons = {more,4} AND doors = {5more,4} AND safety = high THEN Predict class: acc
5,118,23,38,25,37,58,persons = {more,4} AND doors = {5more,4} AND lug-boot = {med,big} AND safety = {med,high} THEN Predict class: acc
6,137,15,36,12,43,69,buying = {med,high} AND persons = {more,4} AND lug-boot = {med,big} AND safety = {med,high} THEN Predict class: acc
7,107,8,21,12,34,72,buying = {med,high} AND persons = {more,4} AND safety = high THEN Predict class: acc
8,103,20,24,12,33,65,persons = {more,4} AND safety = {med,high} AND buying = med THEN Predict class: acc
9,100,11,35,8,32,65,buying = {med,high} AND persons = {more,4} AND doors = {5more,4} AND safety = {med,high} THEN Predict class: acc
10,97,11,44,5,31,62,buying = {med,high} AND safety = {med,high} AND persons = 4 THEN Predict class: acc
11,74,15,4,12,23,70,persons = {more,4} AND lug-boot = {med,big} AND safety = {med,high} AND buying = med THEN Predict class: acc
12,72,8,11,8,23,73,buying = {med,high} AND persons = {more,4} AND doors = {5more,4} AND lug-boot = {med,big} AND safety = {med,high} THEN Predict class: acc
13,72,7,15,8,23,71,buying = {med,high} AND persons = {more,4} AND safety = {med,high} AND lug-boot = big THEN Predict class: acc
14,71,3,11,12,22,73,buying = {med,high} AND safety = high AND persons = {more,4} AND lug-boot = {med,big} THEN Predict class: acc
15,68,7,16,7,22,69,buying = {med,high} AND lug-boot = {med,big} AND safety = {med,high} AND persons = more THEN Predict class: acc
16,16,41,4,21,71,50,maint = low AND persons = {more,4} AND buying = {med,low} AND safety = {med,high} THEN Predict class: good
17,16,24,2,0,41,57,maint = low AND persons = {more,4} AND buying = {med,low} AND safety = med THEN Predict class: good
18,8,22,0,11,38,54,maint = low AND persons = {more,4} AND doors = {5more,3} AND buying = {med,low} AND safety = {med,high} THEN Predict class: good
19,11,21,0,9,36,51,maint = low AND safety = {med,high} AND persons = 4 AND buying = {med,low} THEN Predict class: good
20,5,13,2,0,22,65,maint = low AND persons = more AND buying = {med,low} AND safety = med THEN Predict class: good
21,8,12,0,0,21,60,maint = low AND persons = {more,4} AND doors = {5more,3} AND buying = {med,low} AND safety = med THEN Predict class: good
22,7,12,1,0,21,60,maint = low AND persons = {more,4} AND safety = med AND buying = med THEN Predict class: good
23,3,12,0,6,21,57,maint = low AND persons = {more,4} AND buying = {med,low} AND safety = {med,high} AND doors = 5more THEN Predict class: good
24,43,23,12,0,40,29,safety = med AND persons = {more,4} AND buying = low THEN Predict class: good
25,37,21,4,17,36,27,persons = {more,4} AND doors = 5more,3 AND safety = {med,high} AND buying = low THEN Predict class: good
26,0,0,462,0,48,100,safety = low THEN Predict class: unacc
27,0,0,456,0,47,100,persons = 2 THEN Predict class: unacc
28,0,0,172,0,18,100,maint = {vhigh,high} AND buying = vhigh THEN Predict class: unacc
29,0,0,173,0,18,100,buying = {vhigh,high} AND maint = vhigh THEN Predict class: unacc
30,8,0,11,18,43,49,safety = high AND lug-boot = big AND buying = low THEN Predict class: vgood
31,13,6,4,16,38,41,safety = high AND persons = more AND buying = low THEN Predict class: vgood
32,4,0,0,9,21,69,safety = high AND persons = more AND lug-boot = big AND buying = low THEN Predict class: vgood
33,29,0,10,13,31,25,safety = high AND persons = more AND lug-boot = big THEN Predict class: vgood
34,27,15,39,30,71,27,safety = high AND buying = low THEN Predict class: vgood
35,59,0,74,26,62,16,safety = high AND lug-boot = big THEN Predict class: vgood

